Functional Information, Optimal Channel Simulation and Lossy Source Coding

We characterize, within a constant number of bits, the minimum achievable rate for several one-shot coding problems, such as channel simulation and lossy source coding. The basis of our work is a new information measure between random variables $X, Y$ that we call the functional information $I_F(X \to Y)$. We show that this quantity characterizes the minimum one-shot rate $R^*(X \to Y)$ of channel simulation, in which a sample $Y \sim P_{Y \mid X}$ is communicated in the presence of common randomness: $I_F(X \to Y) \leq R^*(X \to Y) < I_F(X \to Y) + 1.45$. For the achievability result, we construct an explicit code using the Poisson functional representation. Using these results, we develop new bounds for one-shot variable-rate lossy source coding: given some distortion measure $\Delta$, we use $I_F(X \to Y)$ to define the functional rate-distortion function $R_F$. Then, letting $R_O$ denote the one-shot operational rate-distortion function with private encoder randomness and distortion measure $\Delta$, we make use of our channel simulation result to show that $R_F(D) \leq R_O(D) < R_F(D) + 2.45$ at every positive distortion level $D$. Finally, we generalize our channel simulation result by introducing the R\'enyi $\alpha$-functional information $I_{F, \alpha}(X \to Y)$ and show that it characterizes the minimum Arimoto-R\'enyi conditional entropy for channel simulation, ${R^*_\alpha(X \to Y)}$, associated with the Campbell cost: ${I_{F, \alpha}(X \to Y) \leq R^*_{\alpha}(X \to Y) \leq I_{F, \alpha}(X \to Y) + c_\alpha}$, where $c_\alpha$ is a constant depending on $\alpha \in (0, 1)$.

==> gauss_width_fn_illustration.csv <==
xss,density_ratio,hss,width_fn,pss,inv_width_fn
-2.0,5.317868927323609e-05,0.0,1.0,0.0,2.092055719817434
-1.9866220735785953,6.0122053667283404e-05,0.00699684187229911,0.9346930073643789,0.0033444816053511705,2.091993553747066
-1.9732441471571907,6.792334795115891e-05,0.01399368374459822,0.9157798798723482,0.006688963210702341,2.0918070622846585
-1.959866220735786,7.668200513931841e-05,0.020990525616897328,0.9020536226595393,0.010033444816053512,2.0914962656766605
-1.9464882943143813,8.650813238594972e-05,0.02798736748919644,0.8908511752556447,0.013377926421404682,2.09106119766419
-1.9331103678929766,9.752355203262365e-05,0.03498420936149555,0.8811978456410479,0.016722408026755852,2.090501905483555
-1.919732441471572,0.00010986293189129442,0.041981051233794656,0.8726120817365592,0.020066889632107024,2.0898184498612933
-1.9063545150501673,0.000123675011037491,0.04897789310609377,0.864815790079523,0.023411371237458192,2.089010905011286
-1.8929765886287626,0.00013912392768161423,0.05597473497839288,0.8576318636002833,0.026755852842809364,2.0880793586300332
-1.879598662207358,0.000156390655976711,0.06297157685069199,0.8509396159753739,0.030100334448160536,2.087023911891246
-1.8662207357859533,0.00017567455890660867,0.0699684187229911,0.8446526138916999,0.033444816053511704,2.0858446794396004
-1.8528428093645486,0.00019719506467630646,0.07696526059529021,0.8387065458162947,0.03678929765886287,2.0845417893836635
-1.839464882943144,0.00022119347429416306,0.08396210246758931,0.8330520891594921,0.04013377926421405,2.083115383287979
-1.8260869565217392,0.00024793490828961686,0.09095894433988842,0.8276504742584136,0.043478260869565216,2.0815656161643212
-1.8127090301003346,0.0002777104007474825,0.09795578621218753,0.8224705980664511,0.046822742474916385,2.07989265646211
-1.7993311036789297,0.00031083914905664396,0.10495262808448665,0.8174870749990525,0.05016722408026756,2.078096686057986
-1.785953177257525,0.0003476709279631617,0.11194946995678576,0.8126788789560679,0.05351170568561873,2.0761779002445517
-1.7725752508361203,0.0003885886766812083,0.11894631182908487,0.8080283717726071,0.056856187290969896,2.0741365077182703
-1.7591973244147157,0.0004340112679452117,0.12594315370138398,0.8035205920560677,0.06020066889632107,2.0719727305665208
-1.745819397993311,0.0004843964679782365,0.13293999557368308,0.7991427241498652,0.06354515050167224,2.069686804253815
-1.7324414715719063,0.0005402440963998526,0.1399368374459822,0.7948836945964886,0.06688963210702341,2.067278977607167
-1.7190635451505016,0.0006020993950959584,0.1469336793182813,0.7907338606932746,0.07023411371237458,2.0647495128006192
-1.705685618729097,0.0006705566150176516,0.15393052119058043,0.7866847667731255,0.07357859531772575,2.0620986853399215
-1.6923076923076923,0.0007462628297601349,0.16092736306287952,0.7827289510972348,0.07692307692307693,2.059326784041354
-1.6789297658862876,0.0008299219845897489,0.16792420493517862,0.7788597911221199,0.0802675585284281,2.056434111019716
-1.665551839464883,0.0009222991893309147,0.17492104680747775,0.7750713782455332,0.08361204013377926,2.053420981665588
-1.6521739130434783,0.0010242252631886177,0.18191788867977685,0.7713584154688846,0.08695652173913043,2.0502877246263242
-1.6387959866220736,0.0011366015391591643,0.18891473055207597,0.7677161330692743,0.0903010033444816,2.0470346817855027
-1.625418060200669,0.0012604049351654613,0.19591157242437507,0.7641402185665922,0.09364548494983277,2.0436622082416847
-1.6120401337792643,0.0013966932984361177,0.2029084142966742,0.7606267581417606,0.09698996655518395,2.040170672286009
-1.5986622073578596,0.0015466110289231781,0.2099052561689733,0.7571721873059465,0.10033444816053512,2.0365604553790213
-1.585284280936455,0.001711394986714489,0.21690209804127242,0.7537732491021086,0.10367892976588629,2.032831952126644
-1.5719063545150502,0.0018923806874366327,0.22389893991357152,0.7504269584843554,0.10702341137123746,2.0289855702552697
-1.5585284280936456,0.0020910087885565236,0.2308957817858706,0.7471305717986385,0.11036789297658862,2.0250217305859888
-1.5451505016722409,0.002308831868267648,0.23789262365816974,0.7438815605026425,0.11371237458193979,2.020940867007943
-1.5317725752508362,0.0025475214972845435,0.24488946553046884,0.7406775884293563,0.11705685618729096,2.0167434264508004
-1.5183946488294313,0.0028088756023607825,0.25188630740276796,0.7375164920294401,0.12040133779264214,2.012429868856352
-1.5050167224080266,0.003094826118686231,0.25888314927506706,0.7343962631306419,0.12374581939799331,2.0080006671492265
-1.491638795986622,0.0034074469265043504,0.26587999114736616,0.7313150338345825,0.12709030100334448,2.0034563072067177
-1.4782608695652173,0.003748962065315422,0.2728768330196653,0.7282710632369291,0.13043478260869565,1.9987972878277251
-1.4648829431438126,0.004121754216894509,0.2798736748919644,0.7252627257099298,0.13377926421404682,1.9940241207007996
-1.451505016722408,0.0045283734460507844,0.2868705167642635,0.7222885005292046,0.13712374581939799,1.9891373303712956
-1.4381270903010033,0.004971546185586879,0.2938673586365626,0.7193469626616953,0.14046822742474915,1.9841374542076238
-1.4247491638795986,0.005454184449282984,0.3008642005088617,0.7164367745603475,0.14381270903010032,1.9790250423666007
-1.411371237458194,0.00597939525393182,0.30786104238116085,0.7135566788347445,0.1471571906354515,1.9738006577578897
-1.3979933110367893,0.006550490228489775,0.31485788425345995,0.7107054916864657,0.1505016722408027,1.9684648760075354
-1.3846153846153846,0.007170995385290622,0.32185472612575905,0.7078820970142143,0.15384615384615385,1.9630182854205798
-1.37123745819398,0.00784466102499706,0.32885156799805815,0.7050854411073519,0.15719063545150502,1.9574614869427625
-1.3578595317725752,0.008575471743548675,0.33584840987035725,0.7023145278578651,0.1605351170568562,1.9517950941212956
-1.3444816053511706,0.009367656505812755,0.3428452517426564,0.6995684144303986,0.16387959866220736,1.9460197330647158
-1.3311036789297659,0.010225698746966693,0.3498420936149555,0.6968462073380942,0.16722408026755853,1.9401360424017988
-1.3177257525083612,0.011154346458851454,0.3568389354872546,0.6941470588788592,0.1705685618729097,1.9341446732395438
-1.3043478260869565,0.01215862221464905,0.3638357773595537,0.691470163892552,0.17391304347826086,1.9280462891202126
-1.2909698996655519,0.013243833081270646,0.37083261923185284,0.6888147568045733,0.17725752508361203,1.921841565977428
-1.2775919732441472,0.01441558036481531,0.37782946110415194,0.686180108925639,0.1806020066889632,1.9155311920913145
-1.2642140468227425,0.0156797691303935,0.38482630297645104,0.683565525981206,0.18394648829431437,1.9091158680426925
-1.2508361204013378,0.01704261743352894,0.39182314484875014,0.6809703458471899,0.18729096989966554,1.9025963066663052
-1.2374581939799332,0.01851066519628228,0.39881998672104924,0.6783939364713687,0.1906354515050167,1.8959732330030816
-1.2240802675585285,0.02009078265720989,0.4058168285933484,0.6758356939622483,0.1939799331103679,1.8892473842514312
-1.2107023411371238,0.021790178320309855,0.4128136704656475,0.6732950408292304,0.19732441471571907,1.8824195097175578
-1.1973244147157192,0.023616406324249405,0.4198105123379466,0.6707714243597365,0.20066889632107024,1.8754903707647914
-1.1839464882943145,0.0255773731494468,0.4268073542102457,0.6682643151205097,0.2040133779264214,1.8684607407619356
-1.1705685618729098,0.02768134357703332,0.43380419608254484,0.6657732055717042,0.20735785953177258,1.8613314050306167
-1.1571906354515051,0.029936945810387045,0.44080103795484393,0.6632976087835724,0.21070234113712374,1.8541031607916356
-1.1438127090301005,0.03235317566684733,0.44779787982714303,0.6608370572466424,0.2140468227424749,1.8467768171103114
-1.1304347826086958,0.034939399744432505,0.45479472169944213,0.6583911017671956,0.21739130434782608,1.8393531948408128
-1.1170568561872911,0.0377053574659323,0.4617915635717412,0.6559593104407038,0.22073578595317725,1.8318331265694714
-1.1036789297658864,0.04066116190067878,0.4687884054440404,0.6535412676966058,0.22408026755852842,1.8242174565570675
-1.0903010033444818,0.04381729926265716,0.4757852473163395,0.6511365734084605,0.22742474916387959,1.8165070406800854
-1.076923076923077,0.047184626982446146,0.4827820891886386,0.6487448420640919,0.23076923076923075,1.8087027463709278
-1.0635451505016724,0.05077437024982502,0.4897789310609377,0.646365701990851,0.23411371237458192,1.800805452557082
-1.0501672240802675,0.05459811692379062,0.4967757729332368,0.6439987946315839,0.23745819397993312,1.7928160495992371
-1.0367892976588629,0.058667810707241946,0.5037726148055359,0.6416437738673034,0.2408026755852843,1.7847354392283374
-1.0234113712374582,0.06299574248475491,0.510769456677835,0.6393003053829261,0.24414715719063546,1.7765645344815633
-1.0100334448160535,0.06759453972372158,0.5177662985501341,0.6369680660727671,0.24749163879598662,1.7683042596372427
-0.9966555183946488,0.072477153841718,0.5247631404224332,0.6346467434827798,0.2508361204013378,1.7599555501486757
-0.9832775919732442,0.07765684544631757,0.5317599822947323,0.6323360352867915,0.25418060200668896,1.7515193525768618
-0.9698996655518395,0.08314716735772652,0.5387568241670314,0.630035648794224,0.25752508361204013,1.7429966245221369
-0.9565217391304348,0.08896194532961117,0.5457536660393306,0.6277453004870048,0.2608695652173913,1.7343883345546909
-0.9431438127090301,0.09511525638934237,0.5527505079116297,0.6254647155835674,0.26421404682274247,1.7256954621439753
-0.9297658862876255,0.10162140472562185,0.5597473497839288,0.6231936276280129,0.26755852842809363,1.716918997586981
-0.9163879598662208,0.10849489505909903,0.5667441916562279,0.620931778102669,0.2709030100334448,1.7080599419353817
-0.9030100334448161,0.11575040344014505,0.573741033528527,0.6186789160624186,0.27424749163879597,1.699119306921534
-0.8896321070234114,0.12340274542743074,0.5807378754008261,0.6164347977893093,0.27759197324414714,1.6900981148833245
-0.8762541806020068,0.13146684161135833,0.5877347172731252,0.6141991864660628,0.2809364548494983,1.68099739868785
-0.8628762541806021,0.1399576804577152,0.5947315591454243,0.6119718518672246,0.2842809364548495,1.6718182016539305
-0.8494983277591974,0.14889027845913866,0.6017284010177234,0.6097525700667812,0.28762541806020064,1.662561577473437
-0.8361204013377928,0.15827963759508207,0.6087252428900226,0.6075411231611632,0.2909698996655518,1.6532285901314263
-0.8227424749163881,0.16814070011492568,0.6157220847623217,0.6053372990066443,0.294314381270903,1.6438203138250742
-0.8093645484949834,0.17848830067364452,0.6227189266346208,0.6031408909702036,0.29765886287625415,1.6343378328813942
-0.7959866220735785,0.18933711586497803,0.6297157685069199,0.6009516976930049,0.3010033444816054,1.6247822416737312
-0.7826086956521738,0.2007016112133003,0.636712610379219,0.5987695228656946,0.30434782608695654,1.6151546445370257
-0.7692307692307692,0.21259598570228913,0.6437094522515181,0.5965941750147874,0.3076923076923077,1.605456155681823
-0.7558528428093645,0.22503411393596987,0.6507062941238172,0.5944254672994532,0.3110367892976589,1.5956878991070338
-0.7424749163879598,0.23802948604569288,0.6577031359961163,0.5922632173180752,0.31438127090301005,1.5858510085114172
-0.7290969899665551,0.25159514547498985,0.6646999778684154,0.5901072469239842,0.3177257525083612,1.5759466272037888
-0.7157190635451505,0.2657436247929534,0.6716968197407145,0.5879573820498255,0.3210702341137124,1.5659759080119344
-0.7023411371237458,0.28048687970569686,0.6786936616130137,0.5858134525400402,0.32441471571906355,1.555940013190215
-0.6889632107023411,0.29583622145444394,0.6856905034853128,0.5836752919909891,0.3277591973244147,1.5458401143258584
-0.6755852842809364,0.31180224780778176,0.6926873453576119,0.5815427375982709,0.3311036789297659,1.5356773922439135
-0.6622073578595318,0.3283947728744222,0.699684187229911,0.5794156300108191,0.33444816053511706,1.5254530369108685
-0.6488294314381271,0.34562275598135567,0.7066810291022101,0.5772938131913894,0.3377926421404682,1.5151682473369046
-0.6354515050167224,0.3634942298803869,0.7136778709745092,0.575177134283074,0.3411371237458194,1.5048242314767806
-0.6220735785953178,0.3820162285635823,0.7206747128468083,0.5730654434815015,0.34448160535117056,1.4944222061293357
-0.6086956521739131,0.4011947149849859,0.7276715547191074,0.570958593912404,0.34782608695652173,1.4839633968355859
-0.5953177257525084,0.4210345090019189,0.7346683965914065,0.5688564415142531,0.3511705685618729,1.4734490377754133
-0.5819397993311037,0.4415392158641341,0.7416652384637057,0.5667588449256825,0.35451505016722407,1.4628803716628218
-0.5685618729096991,0.462711155592872,0.7486620803360048,0.5646656653774361,0.35785953177257523,1.4522586496397532
-0.5551839464882944,0.4845512936043458,0.7556589222083039,0.562576766588592,0.3612040133779264,1.4415851311684371
-0.5418060200668897,0.5070591729431823,0.762655764080603,0.560492014666831,0.36454849498327757,1.430861083922273
-0.528428093645485,0.5302328485007572,0.7696526059529021,0.5584112780125303,0.36789297658862874,1.4200877836752168
-0.5150501672240804,0.554068823601016,0.7766494478252012,0.5563344272264759,0.3712374581939799,1.409266514189659
-0.5016722408026757,0.5785619893421513,0.7836462896975003,0.554261335021,0.3745819397993311,1.398398567102781
-0.488294314381271,0.6037055670862855,0.7906431315697994,0.5521918761343589,0.37792642140468224,1.3874852418113692
-0.47491638795986635,0.629491054490954,0.7976399734420985,0.5501259272481812,0.3812709030100334,1.3765278453550656
-0.4615384615384617,0.6559081754756112,0.8046368153143977,0.5480633669078178,0.3846153846153846,1.3655276922980486
-0.4481605351170568,0.6829448345134823,0.8116336571866968,0.5460040754454454,0.3879598662207358,1.3544861046091097
-0.4347826086956521,0.7105870756337643,0.8186304990589959,0.5439479349057728,0.391304347826087,1.3434044115401254
-0.42140468227424743,0.7388190465114158,0.825627340931295,0.5418948289742138,0.39464882943143814,1.3322839495028873
-0.40802675585284276,0.7676229680114344,0.8326241828035941,0.5398446429073951,0.3979933110367893,1.3211260619442873
-0.3946488294314381,0.796979109541662,0.8396210246758932,0.537797263465875,0.4013377926421405,1.3099320992198236
-0.3812709030100334,0.8268657705526762,0.8466178665481923,0.5357525788489539,0.40468227424749165,1.2987034184654194
-0.36789297658862874,0.8572592685052729,0.8536147084204914,0.5337104786314665,0.4080267558528428,1.287441383467526
-0.35451505016722407,0.8881339336054133,0.8606115502927905,0.5316708537024489,0.411371237458194,1.2761473645314905
-0.3411371237458194,0.9194621105833393,0.8676083921650897,0.5296335962055756,0.41471571906354515,1.2648227383481674
-0.3277591973244147,0.9512141677679156,0.8746052340373888,0.5275985994812751,0.4180602006688963,1.2534688878587572
-0.31438127090301005,0.983358513679198,0.8816020759096879,0.5255657580104287,0.4214046822742475,1.242087202117835
-0.3010033444816054,1.0158616213318716,0.888598917781987,0.5235349673595657,0.42474916387959866,1.2306790761545616
-0.2876254180602007,1.0486880604096416,0.8955957596542861,0.5215061241274693,0.4280936454849498,1.2192459108315803
-0.274247491638796,1.0818005374360558,0.9025926015265852,0.5194791258931163,0.431438127090301,1.2077891127046796
-0.26086956521739135,1.1151599440307263,0.9095894433988843,0.5174538711648704,0.43478260869565216,1.1963100938744835
-0.24749163879598668,1.1487254133016853,0.9165862852711834,0.5154302593308562,0.43812709030100333,1.1848102718433795
-0.234113712374582,1.1824543843848512,0.9235831271434825,0.5134081906104446,0.4414715719063545,1.1732910693661454
-0.22073578595317733,1.216302675100498,0.9305799690157817,0.5113875660067796,0.44481605351170567,1.1617539142995827
-0.20735785953177266,1.2502245626544533,0.9375768108880808,0.509368287260283,0.44816053511705684,1.1502002394509236
-0.19397993311036799,1.2841728722687227,0.9445736527603799,0.5073502568030707,0.451505016722408,1.1386314824223063
-0.1806020066889633,1.318099073582632,0.951570494632679,0.5053333777142237,0.45484949832775917,1.1270490854557735
-0.16722408026755864,1.3519533846216363,0.958567336504978,0.5033175536758526,0.45819397993311034,1.1154544952732675
-0.15384615384615397,1.3856848830869526,0.9655641783772771,0.5013026889298988,0.4615384615384615,1.1038491629197487
-0.1404682274247493,1.4192416246754307,0.9725610202495762,0.49928868823561795,0.4648829431438127,1.0922345435944756
-0.12709030100334462,1.4525707680958486,0.9795578621218753,0.4972754568276919,0.46822742474916385,1.0806120964916524
-0.11371237458193972,1.4856187064054271,0.9865547039941744,0.4952629003749155,0.47157190635451507,1.0689832846308003
-0.10033444816053505,1.5183312042490749,0.9935515458664737,0.49325092493941036,0.47491638795986624,1.0573495746879562
-0.08695652173913038,1.5506535405440358,1.0005483877387726,0.4912394369363139,0.4782608695652174,1.045712436824101
-0.0735785953177257,1.5825306561144432,1.0075452296110718,0.4892283430938945,0.4816053511705686,1.034073344511295
-0.06020066889632103,1.6139073057441569,1.0145420714833708,0.4872175504140491,0.48494983277591974,1.0224337743564642
-0.04682274247491636,1.6447282140823856,1.02153891335567,0.48520696613313086,0.4882943143812709,1.01079520592281
-0.03344481605351168,1.6749382348052826,1.0285357552279693,0.48319649768306605,0.4916387959866221,0.9991591215488181
-0.02006688963210701,1.7044825124081877,1.0355325971002682,0.48118605265271286,0.49498327759197325,0.9875270061648037
-0.006688963210702337,1.73330664597773,1.0425294389725674,0.47917553874941665,0.4983277591973244,0.9759003471069833
0.006688963210702337,1.7613568542708113,1.0495262808448664,0.47716486376071954,0.5016722408026756,0.9642806339290105
0.02006688963210701,1.7885801414087803,1.0565231227171656,0.475153935516178,0.5050167224080268,0.9526693582109533
0.03344481605351168,1.814924462480056,1.0635199645894646,0.47314266184924736,0.5083612040133779,0.9410680133656616
0.04682274247491636,1.8403388883332303,1.0705168064617638,0.47113095055918697,0.5117056856187291,0.9294780944424861
0.06020066889632103,1.8647737688354156,1.0775136483340628,0.469118709372946,0.5150501672240803,0.9179010979283063
0.0735785953177257,1.8881808938673974,1.084510490206362,0.46710584590698245,0.5183946488294314,0.9063385215458237
0.08695652173913038,1.9105136513281136,1.0915073320786612,0.46509226762897565,0.5217391304347826,0.894791864049076
0.10033444816053505,1.9317271814261257,1.0985041739509602,0.4630778818193848,0.5250836120401338,0.8832626250161186
0.11371237458193972,1.9517785265451444,1.1055010158232594,0.46106259553281287,0.5284280936454849,0.8717523046388408
0.1270903010033444,1.9706267759842704,1.1124978576955584,0.459046315559128,0.5317725752508361,0.8602624035098517
0.14046822742474907,1.9882332048914069,1.1194946995678576,0.4570289483843001,0.5351170568561873,0.8487944224063976
0.15384615384615374,2.0045614067302115,1.1264915414401566,0.45501040015090477,0.5384615384615384,0.8373498620712538
0.16722408026755842,2.019577418646884,1.1334883833124558,0.45299057661824865,0.5418060200668896,0.8259302229905412
0.1806020066889631,2.0332498391329117,1.1404852251847548,0.4509693831220702,0.5451505016722408,0.8145370051684097
0.19397993311036776,2.0455499374134645,1.147482067057054,0.4489467245337651,0.5484949832775919,0.8031717078985421
0.20735785953177244,2.056451754028223,1.1544789089293532,0.4469225052190881,0.5518394648829431,0.7918358295324074
0.2207357859531771,2.065932192111904,1.1614757508016522,0.44489662899628213,0.5551839464882943,0.7805308672442193
0.23411371237458178,2.0739710989252798,1.1684725926739514,0.44286899909358035,0.5585284280936454,0.7692583167925345
0.24749163879598646,2.080551337233899,1.1754694345462504,0.4408395181060281,0.5618729096989966,0.7580196722784222
0.26086956521739113,2.0856588461806598,1.1824662764185496,0.43880808795157283,0.5652173913043478,0.746816425900155
0.2742474916387958,2.089282691349605,1.1894631182908486,0.43677460982635974,0.568561872909699,0.7356500677043466
0.2876254180602005,2.091415103771447,1.1964599601631478,0.4347389841591812,0.5719063545150501,0.7245220853334711
0.30100334448160515,2.0920515076760653,1.2034568020354468,0.43270111056501365,0.5752508361204013,0.7134339637696997
0.3143812709030098,2.0911905368532278,1.210453643907746,0.4306608877975822,0.5785953177257525,0.7023871850749777
0.3277591973244145,2.088834039539644,1.2174504857800452,0.42861821370088804,0.5819397993311036,0.691383228127273
0.34113712374581917,2.0849870718078938,1.2244473276523442,0.42657298515962866,0.5852842809364548,0.6804235683529266
0.35451505016722384,2.0796578794903273,1.2314441695246434,0.4245250980484427,0.588628762541806,0.6695096774550112
0.3678929765886285,2.072857868728382,1.2384410113969424,0.42247444717990706,0.5919732441471571,0.6586430231376432
0.3812709030100332,2.0646015652945504,1.2454378532692416,0.4204209262512036,0.5953177257525083,0.6478250688261433
0.39464882943143786,2.0549065628900456,1.2524346951415406,0.41836442778938565,0.5986622073578595,0.6370572733829798
0.408026755852843,2.043793460675736,1.2594315370138398,0.4163048430951507,0.6020066889632107,0.6263410908193986
0.42140468227424766,2.0312857903468013,1.2664283788861388,0.4142420621850391,0.6053511705685619,0.6156779700026542
0.43478260869565233,2.0174099331124418,1.273425220758438,0.4121759737319629,0.6086956521739131,0.6050693543587451
0.448160535117057,2.002195026990577,1.2804220626307372,0.4101064650039718,0.6120401337792643,0.5945166815705738
0.4615384615384617,1.9856728648734405,1.2874189045030362,0.40803342180115293,0.6153846153846154,0.5840213832714184
0.47491638795986635,1.9678777838631,1.2944157463753354,0.4059567283905605,0.6187290969899666,0.5735848847336172
0.488294314381271,1.948846546415883,1.3014125882476344,0.4038762674390629,0.6220735785953178,0.5632086045523792
0.5016722408026757,1.9286182138712964,1.3084094301199336,0.4017919199439901,0.6254180602006689,0.5528939543245928
0.5150501672240804,1.9072340129740282,1.3154062719922326,0.39970356516145766,0.6287625418060201,0.5426423383225358
0.528428093645485,1.884737196026879,1.3224031138645318,0.3976110805322383,0.6321070234113713,0.5324551531623726
0.5418060200668897,1.861172895337797,1.3293999557368308,0.39551434160504223,0.6354515050167224,0.5223337874673135
0.5551839464882944,1.8365879726454988,1.33639679760913,0.3934132219570599,0.6387959866220736,0.5122796215253265
0.5685618729096991,1.8110308642253183,1.343393639481429,0.39130759311161806,0.6421404682274248,0.5022940269412682
0.5819397993311037,1.784551422389906,1.3503904813537282,0.3891973244527807,0.6454849498327759,0.4923783662833077
0.5953177257525084,1.7572007541081478,1.3573873232260274,0.3870822831367285,0.6488294314381271,0.48253399272351183
0.6086956521739131,1.7290310574701993,1.3643841650983264,0.38496233399973007,0.6521739130434783,0.47276224967245356
0.6220735785953178,1.7000954567268525,1.3713810069706256,0.38283733946251464,0.6555183946488294,0.46306447040769727
0.6354515050167224,1.6704478366276394,1.3783778488429246,0.38070715943084066,0.6588628762541806,0.4534419776960204
0.6488294314381271,1.640142676774208,1.3853746907152238,0.3785716511920395,0.6622073578595318,0.44389608340921327
0.6622073578595318,1.6092348866936912,1.3923715325875228,0.3764306693073096,0.6655518394648829,0.4344280881333033
0.6755852842809364,1.5777796423211858,1.399368374459822,0.37428406549950527,0.6688963210702341,0.4250392807710367
0.6889632107023411,1.5458322245612046,1.406365216332121,0.3721316885361677,0.6722408026755853,0.41573093813745643
0.7023411371237458,1.5134478605752775,1.4133620582044202,0.36997338410751107,0.6755852842809364,0.40650432454838736
0.7157190635451505,1.4806815684169337,1.4203589000767194,0.36780899469907247,0.6789297658862876,0.3973606914016621
0.7290969899665551,1.447588005606357,1.4273557419490184,0.3656383594587025,0.6822742474916388,0.38830127675089415
0.7424749163879598,1.4142213222052848,1.4343525838213176,0.3634613140575613,0.68561872909699,0.379327304871595
0.7558528428093645,1.380635018918496,1.4413494256936166,0.36127769054475656,0.6889632107023411,0.37043998581944804
0.7692307692307692,1.346881810711775,1.4483462675659158,0.3590873171952353,0.6923076923076923,0.3616405149805159
0.7826086956521738,1.3130134963978104,1.4553431094382148,0.35689001835051604,0.6956521739130435,0.3529300726131714
0.7959866220735785,1.2790808346014035,1.462339951310514,0.3546856142518162,0.6989966555183946,0.34430982338152444
0.8093645484949832,1.2451334264739038,1.469336793182813,0.35247392086509916,0.7023411371237458,0.33578091588010306
0.8227424749163879,1.211219605484236,1.4763336350551122,0.35025474969753045,0.705685618729097,0.3273444821495551
0.8361204013377925,1.1773863345705802,1.4833304769274114,0.34802790760479474,0.7090301003344481,0.31900163718310726
0.8494983277591972,1.1436791108929525,1.4903273187997104,0.3457931965886838,0.7123745819397993,0.31075347842352197
0.8628762541806019,1.1101418783829329,1.4973241606720096,0.34355041358432153,0.7157190635451505,0.302601085250274
0.8762541806020065,1.076816948242886,1.5043210025443086,0.3412993502363472,0.7190635451505016,0.2945455184566619
0.8896321070234112,1.043744927503477,1.5113178444166078,0.33903979266331596,0.7224080267558528,0.2865878197165553
0.9030100334448159,1.0109646557053684,1.5183146862889068,0.3367715212095295,0.725752508361204,0.2787290110404695
0.9163879598662206,0.978513149728973,1.525311528161206,0.33449431018343934,0.7290969899665551,0.2709700942206345
0.9297658862876252,0.9464255567552284,1.532308370033505,0.33220792758169804,0.7324414715719063,0.26331205026473203
0.9431438127090299,0.9147351153008246,1.5393052119058042,0.3299121347978593,0.7357859531772575,0.25575583881794
0.9565217391304346,0.8834731242333212,1.5463020537781034,0.3276066863146475,0.7391304347826086,0.24830239757291392
0.9698996655518393,0.852668919635367,1.5532988956504024,0.32529132937861943,0.7424749163879598,0.24095264166732866
0.9832775919732439,0.8223498593529117,1.5602957375227016,0.3229658036559519,0.745819397993311,0.2337074630685683
0.9966555183946486,0.792541315030078,1.5672925793950006,0.32062984086797186,0.7491638795986622,0.2265677299451483
1.0100334448160533,0.7632666714033298,1.5742894212672998,0.3182831644049294,0.7525083612040133,0.2195342860244281
1.023411371237458,0.7345473325998797,1.5812862631395987,0.3159254889163807,0.7558528428093645,0.21260794993615317
1.0367892976588626,0.7064027351599952,1.588283105011898,0.31355651987640154,0.7591973244147157,0.20578951454134314
1.0501672240802673,0.6788503674800721,1.595279946884197,0.31117595312169233,0.7625418060200668,0.19907974624601868
1.063545150501672,0.6519057953531,1.6022767887564962,0.30878347436045595,0.765886287625418,0.19247938429921665
1.0769230769230766,0.62558269326547,1.6092736306287954,0.3063787586497325,0.7692307692307692,0.18598914007479644
1.0903010033444818,0.5998928810939964,1.6162704725010943,0.3039614698386549,0.7725752508361204,0.17960969633637244
1.1036789297658864,0.574846365834536,1.6232673143733936,0.3015312599748497,0.7759197324414716,0.17334170648480224
1.1170568561872911,0.550451387983636,1.6302641562456925,0.29908776867092984,0.7792642140468228,0.16718579378757514
1.1304347826086958,0.5267144721872657,1.6372609981179918,0.2966306224277317,0.782608695652174,0.16114255058945198
1.1438127090301005,0.5036404817657092,1.6442578399902907,0.29415943391060706,0.7859531772575251,0.15521253750349676
1.1571906354515051,0.48123267672117376,1.65125468186259,0.29167380117470604,0.7892976588628763,0.1493962825819282
1.1705685618729098,0.45949277483442075,1.658251523734889,0.28917330683476405,0.7926421404682275,0.14369428046592397
1.1839464882943145,0.43842101545870704,1.6652483656071881,0.2866575171744372,0.7959866220735786,0.1381069915135028
1.1973244147157192,0.4180162256234084,1.6722452074794873,0.2841259811896923,0.7993311036789298,0.13263484090461639
1.2107023411371238,0.39827588806576225,1.6792420493517863,0.2815782295601672,0.802675585284281,0.1272782177224999
1.2240802675585285,0.37919621081709903,1.6862388912240855,0.27901377354173745,0.8060200668896321,0.1220374740102909
1.2374581939799332,0.3607721979795823,1.6932357330963845,0.27643210377276634,0.8093645484949833,0.11691292380185608
1.2508361204013378,0.34299772134071677,1.7002325749686837,0.27383268898564767,0.8127090301003345,0.11190484212570113
1.2642140468227425,0.32586559248555924,1.7072294168409827,0.2712149746142808,0.8160535117056856,0.107013463980772
1.2775919732441472,0.3093676350805382,1.714226258713282,0.2685783812869908,0.8193979933110368,0.10223898328288157
1.2909698996655519,0.29349475701789746,1.721223100585581,0.2659223031931509,0.822742474916388,0.09758155178040898
1.3043478260869565,0.27823702212588003,1.7282199424578801,0.2632461063103038,0.8260869565217391,0.09304127793784965
1.3177257525083612,0.2635837211667123,1.7352167843301793,0.26054912647692524,0.8294314381270903,0.08861822578578483
1.3311036789297659,0.249523441862081,1.7422136262024783,0.257830667294064,0.8327759197324415,0.08431241373546909
1.3444816053511706,0.23604413770397725,1.7492104680747775,0.2550899978369001,0.8361204013377926,0.08012381335635324
1.3578595317725752,0.22313319532736883,1.7562073099470765,0.25232635015473204,0.8394648829431438,0.07605234811469753
1.37123745819398,0.21077750024000813,1.7632041518193757,0.24953891653497184,0.842809364548495,0.07209789207125686
1.3846153846153846,0.1989635007236762,1.7702009936916747,0.24672684650333332,0.8461538461538461,0.06826026853707788
1.3979933110367893,0.18767726974015225,1.777197835563974,0.24388924352842933,0.8494983277591973,0.06453924867975312
1.411371237458194,0.17690456469408472,1.784194677436273,0.24102516139438557,0.8528428093645485,0.0609345500884872
1.4247491638795986,0.1666308849235973,1.7911915193085721,0.23813360019965024,0.8561872909698997,0.05744583528314717
1.4381270903010033,0.1568415268078009,1.7981883611808713,0.23521350193382062,0.8595317725752508,0.054072710172303105
1.451505016722408,0.147521636398287,1.8051852030531703,0.23226374557678975,0.862876254180602,0.05081472245436199
1.4648829431438126,0.138656259499079,1.8121820449254695,0.22928314165562214,0.8662207357859532,0.04767135995885704
1.4782608695652173,0.13023038913632626,1.8191788867977685,0.2262704261839904,0.8695652173913043,0.04464204892419703
1.491638795986622,0.12222901037516953,1.8261757286700677,0.22322425389637535,0.8729096989966555,0.04172615220794738
1.5050167224080266,0.11463714245663326,1.8331725705423667,0.2201431906740905,0.8762541806020067,0.0389229674252816
1.5183946488294313,0.10743987824204666,1.840169412414666,0.2170257050419664,0.8795986622073578,0.036231725010892855
1.531772575250836,0.1006224209663233,1.847166254286965,0.21387015859245118,0.882943143812709,0.033651586199194
1.5451505016722407,0.09417011831440024,1.8541630961592641,0.210674795167067,0.8862876254180602,0.031181640917144562
1.5585284280936453,0.08806849384722425,1.8611599380315633,0.20743772859234055,0.8896321070234113,0.02882090558347615
1.57190635451505,0.0823032758148542,1.8681567799038623,0.20415692872701063,0.8929765886287625,0.026568320807460008
1.5852842809364547,0.07686042340451409,1.8751536217761615,0.20083020552743414,0.8963210702341137,0.024422748979638455
1.5986622073578594,0.07172615048077155,1.8821504636484605,0.19745519077606655,0.8996655518394648,0.02238297174612391
1.612040133779264,0.06688694688343935,1.8891473055207597,0.19402931704016468,0.903010033444816,0.020447687357137912
1.6254180602006687,0.06232959735630174,1.8961441473930587,0.19054979332983013,0.9063545150501672,0.018615507879387056
1.6387959866220734,0.058041198186375514,1.903140989265358,0.1870135767999388,0.9096989966555183,0.016884956260641265
1.652173913043478,0.054009171639139146,1.910137831137657,0.18341733968093177,0.9130434782608695,0.015254463232451762
1.6655518394648827,0.05022127828002961,1.917134673009956,0.1797574304173164,0.9163879598662207,0.013722364042128714
1.6789297658862874,0.046665627276543525,1.9241315148822553,0.17602982772400788,0.9197324414715718,0.012286894982158913
1.692307692307692,0.0433306847785154,1.9311283567545543,0.17223008591688171,0.923076923076923,0.010946189720244281
1.7056856187290967,0.04020528047662121,1.9381251986268535,0.16835326940326356,0.9264214046822742,0.00969827538867291
1.7190635451505014,0.037278612440903455,1.9451220404991525,0.1643938735847733,0.9297658862876254,0.00854106841867086
1.732441471571906,0.034540250342177246,1.9521188823714517,0.16034572856210783,0.9331103678929765,0.007472370087847967
1.7458193979933108,0.0319801371595974,1.9591157242437507,0.15620188084000952,0.9364548494983277,0.006489861747781139
1.7591973244147154,0.029588589477486712,1.96611256611605,0.15195444656133184,0.9397993311036789,0.005591099692549329
1.7725752508361206,0.027356296473791362,1.9731094079883489,0.14759442742220374,0.9431438127090301,0.004773509622473347
1.7859531772575252,0.025274317701285298,1.980106249860648,0.14311147697531212,0.9464882943143813,0.004034380648056151
1.79933110367893,0.023334079760934566,1.9871030917329473,0.13849359993653054,0.9498327759197325,0.0033708587688360023
1.8127090301003346,0.021527371964707148,1.9940999336052463,0.13372675941807866,0.9531772575250836,0.0027799397467902524
1.8260869565217392,0.019846341082607185,2.0010967754775453,0.12879435510335402,0.9565217391304348,0.0022584612824780555
1.839464882943144,0.018283485265880386,2.0080936173498447,0.12367651642728461,0.959866220735786,0.0018030943616742724
1.8528428093645486,0.016831647235213947,2.0150904592221437,0.11834912370181772,0.9632107023411371,0.0014103336373151789
1.8662207357859533,0.015484006819385747,2.0220873010944427,0.11278241712794423,0.9665551839464883,0.0010764866418931597
1.879598662207358,0.014234072926241846,2.0290841429667417,0.10693895951596388,0.9698996655518395,0.0007976615856422979
1.8929765886287626,0.013075675024137262,2.036080984839041,0.10077054289947085,0.9732441471571907,0.000569753406795984
1.9063545150501673,0.012002954208099317,2.04307782671134,0.09421328143553032,0.9765886287625418,0.0003884276217297562
1.919732441471572,0.01101035392099964,2.050074668583639,0.087179392452992,0.979933110367893,0.0002491013396314627
1.9331103678929766,0.010092610395982462,2.0570715104559385,0.07954244034587177,0.9832775919732442,0.00014692051749041083
1.9464882943143813,0.009244742882323614,2.0640683523282375,0.07110828266883562,0.9866220735785953,7.673204882584567e-05
1.959866220735786,0.008462043712814681,2.0710651942005365,0.06154994852889617,0.9899665551839465,3.3048397125511864e-05
1.9732441471571907,0.007740068266705217,2.0780620360728355,0.05022957689555796,0.9933110367892977,1.0000790894470809e-05
1.9866220735785953,0.007074624878217165,2.085058877945135,0.03549952624439767,0.9966555183946488,1.273161974054921e-06
2.0,0.006461764736689978,2.092055719817434,0.0,1.0,0.0


==> gauss_width_fn_illustration2.csv <==
xss,density_ratio
-2.0,0.012947496636578798
-1.9866220735785953,0.014099837194222219
-1.9732441471571907,0.015343749101141292
-1.959866220735786,0.016685452072077996
-1.9464882943143813,0.01813149299213869
-1.9331103678929766,0.01968875497389861
-1.919732441471572,0.0213644659484149
-1.9063545150501673,0.023166206711322742
-1.8929765886287626,0.025101918341235138
-1.879598662207358,0.027179908903867903
-1.8662207357859533,0.029408859351704963
-1.8528428093645486,0.03179782852564594
-1.839464882943144,0.03435625716198055
-1.8260869565217392,0.03709397080525717
-1.8127090301003346,0.040021181525197146
-1.7993311036789297,0.043148488333805225
-1.785953177257525,0.04648687619727582
-1.7725752508361203,0.05004771353625559
-1.7591973244147157,0.05384274810752392
-1.745819397993311,0.057884101160261096
-1.7324414715719063,0.06218425976081745
-1.7190635451505016,0.06675606718133013
-1.705685618729097,0.07161271124969716
-1.6923076923076923,0.0767677105613517
-1.6789297658862876,0.08223489845702003
-1.665551839464883,0.08802840467523215
-1.6521739130434783,0.0941626345938115
-1.6387959866220736,0.10065224598093014
-1.625418060200669,0.10751212318359804
-1.6120401337792643,0.1147573486896769
-1.5986622073578596,0.12240317200868248
-1.585284280936455,0.1304649758267686
-1.5719063545150502,0.13895823940236687
-1.5585284280936456,0.1478984991809858
-1.5451505016722409,0.1573013066206265
-1.5317725752508362,0.16718218323313128
-1.5183946488294313,0.17755657286151044
-1.5050167224080266,0.1884397912288503
-1.491638795986622,0.1998469728107416
-1.4782608695652173,0.21179301510022255
-1.4648829431438126,0.22429252035193928
-1.451505016722408,0.23735973491050263
-1.4381270903010033,0.25100848624679317
-1.4247491638795986,0.2652521178451217
-1.411371237458194,0.28010342210360356
-1.3979933110367893,0.29557457142973104
-1.3846153846153846,0.311677047732808
-1.37123745819398,0.3284215705345297
-1.3578595317725752,0.34581802393839134
-1.3444816053511706,0.3638753827176846
-1.3311036789297659,0.3826016378004124
-1.3177257525083612,0.40200372144739754
-1.3043478260869565,0.4220874324370094
-1.2909698996655519,0.4428573615861426
-1.2775919732441472,0.46431681795218516
-1.2642140468227425,0.48646775607456666
-1.2508361204013378,0.5093107046269155
-1.2374581939799332,0.5328446968617312
-1.2240802675585285,0.5570672032386436
-1.2107023411371238,0.5819740666346468
-1.1973244147157192,0.6075594405400149
-1.1839464882943145,0.6338157306468171
-1.1705685618729098,0.6607335402379225
-1.1571906354515051,0.6883016197830146
-1.1438127090301005,0.7165068211443258
-1.1304347826086958,0.7453340567884861
-1.1170568561872911,0.7747662643919635
-1.1036789297658864,0.8047843772160392
-1.0903010033444818,0.8353673006130427
-1.076923076923077,0.8664918950086868
-1.0635451505016724,0.8981329656857712
-1.0501672240802675,0.9302632596722928
-1.0367892976588629,0.9628534700121725
-1.0234113712374582,0.9958722476694258
-1.0100334448160535,1.0292862212867555
-0.9966555183946488,1.0630600249873572
-0.9832775919732442,1.0971563343743036
-0.9698996655518395,1.131535910845372
-0.9565217391304348,1.1661576543027694
-0.9431438127090301,1.2009786642970839
-0.9297658862876255,1.2359543096031318
-0.9163879598662208,1.271038306182451
-0.9030100334448161,1.306182803443184
-0.8896321070234114,1.341338478663324
-0.8762541806020068,1.3764546393979886
-0.8628762541806021,1.4114793336458247
-0.8494983277591974,1.446359467504151
-0.8361204013377928,1.4810409299972724
-0.8227424749163881,1.5154687247178895
-0.8093645484949834,1.5495871078779553
-0.7959866220735785,1.583339732323044
-0.7826086956521738,1.6166697970235426
-0.7692307692307692,1.6495202015171397
-0.7558528428093645,1.6818337047403593
-0.7424749163879598,1.7135530876526663
-0.7290969899665551,1.744621319025144
-0.7157190635451505,1.7749817237372114
-0.7023411371237458,1.804578152899567
-0.6889632107023411,1.833355155099703
-0.6755852842809364,1.8612581480481698
-0.6622073578595318,1.8882335898894576
-0.6488294314381271,1.9142291494310493
-0.6354515050167224,1.9391938745380313
-0.6220735785953178,1.9630783579387239
-0.6086956521739131,1.9858348996891946
-0.5953177257525084,2.00741766555127
-0.5819397993311037,2.027782840549812
-0.5685618729096991,2.046888776990532
-0.5551839464882944,2.064696136239421
-0.5418060200668897,2.081168023588962
-0.528428093645485,2.096270115564434
-0.5150501672240804,2.1099707790558173
-0.5016722408026757,2.1222411816967566
-0.488294314381271,2.13305539295164
-0.47491638795986635,2.14239047541481
-0.4615384615384617,2.1502265658720225
-0.4481605351170568,2.1565469457232025
-0.4347826086956521,2.1613381004170518
-0.42140468227424743,2.1645897676017727
-0.40802675585284276,2.166294973751793
-0.3946488294314381,2.166450059087518
-0.3812709030100334,2.165054690663479
-0.36789297658862874,2.162111863559355
-0.35451505016722407,2.1576278901679147
-0.3411371237458194,2.151612377633493
-0.3277591973244147,2.1440781935538777
-0.31438127090301005,2.1350414201169845
-0.3010033444816054,2.1245212969011207
-0.2876254180602007,2.1125401526235943
-0.274247491638796,2.099123326176531
-0.26086956521739135,2.0842990773407513
-0.24749163879598668,2.0680984876180166
-0.234113712374582,2.0505553516686565
-0.22073578595317733,2.031706059885185
-0.20735785953177266,2.0115894726728114
-0.19397993311036799,1.9902467870444522
-0.1806020066889633,1.967721396170796
-0.16722408026755864,1.9440587425549654
-0.15384615384615397,1.9193061655262065
-0.1404682274247493,1.8935127437677175
-0.12709030100334462,1.8667291336101017
-0.11371237458193972,1.8390074038339392
-0.10033444816053505,1.8104008677326269
-0.08695652173913038,1.780963913189878
-0.0735785953177257,1.7507518315252355
-0.06020066889632103,1.719820645855604
-0.04682274247491636,1.6882269397113245
-0.03344481605351168,1.6560276866317911
-0.02006688963210701,1.6232800814481902
-0.006688963210702337,1.5900413739398378
0.006688963210702337,1.556368705525961
0.02006688963210701,1.522318949626881
0.03344481605351168,1.4879485562976054
0.04682274247491636,1.453313401703125
0.06020066889632103,1.4184686429684747
0.0735785953177257,1.38346857889817
0.08695652173913038,1.3483665170192434
0.10033444816053505,1.313214647360095
0.11371237458193972,1.278063923334035
0.1270903010033444,1.2429639500520462
0.14046822742474907,1.2079628803442355
0.15384615384615374,1.1731073187239789
0.16722408026755842,1.1384422334831976
0.1806020066889631,1.1040108770618267
0.19397993311036776,1.0698547147896214
0.20735785953177244,1.0360133620542853
0.2207357859531771,1.0025245299067327
0.23411371237458178,0.9694239790723788
0.24749163879598646,0.936745482296891
0.26086956521739113,0.9045207949160807
0.2742474916387958,0.8727796335026973
0.2876254180602005,0.8415496624080574
0.30100334448160515,0.8108564879837749
0.3143812709030098,0.7807236602385426
0.3277591973244145,0.751172681657034
0.34113712374581917,0.722223022882643
0.35451505016722384,0.6938921449430271
0.3678929765886285,0.6661955276773179
0.3812709030100332,0.6391467040064317
0.39464882943143786,0.6127572996731705
0.408026755852843,0.5870370780667271
0.42140468227424766,0.5619939897367814
0.43478260869565233,0.5376342261955245
0.448160535117057,0.5139622776016705
0.4615384615384617,0.4909809939186365
0.47491638795986635,0.4686916491396046
0.488294314381271,0.44709400817493733
0.5016722408026757,0.42618639600233554
0.5150501672240804,0.40596576868704964
0.528428093645485,0.38642778588826354
0.5418060200668897,0.3675668844783168
0.5551839464882944,0.3493763529135698
0.5685618729096991,0.3318484060092968
0.5819397993311037,0.314974259785862
0.5953177257525084,0.29874420606942786
0.6086956521739131,0.2831476865474274
0.6220735785953178,0.2681733659968188
0.6354515050167224,0.25380920442161303
0.6488294314381271,0.24004252785513608
0.6622073578595318,0.22686009760184714
0.6755852842809364,0.21424817771311355
0.6889632107023411,0.2021926005110216
0.7023411371237458,0.19067882999395303
0.7157190635451505,0.17969202297714568
0.7290969899665551,0.16921708784068698
0.7424749163879598,0.15923874077624067
0.7558528428093645,0.14974155944219253
0.7692307692307692,0.14071003395472942
0.7826086956521738,0.1321286151595564
0.7959866220735785,0.12398176014544222
0.8093645484949832,0.11625397497650126
0.8227424749163879,0.10892985463501868
0.8361204013377925,0.10199412018066016
0.8494983277591972,0.09543165314504609
0.8628762541806019,0.08922752719288538
0.8762541806020065,0.08336703709213533
0.8896321070234112,0.07783572504597439
0.9030100334448159,0.07261940444873938
0.9163879598662206,0.06770418113638899
0.9297658862876252,0.06307647220952593
0.9431438127090299,0.05872302251355179
0.9565217391304346,0.054630918866165154
0.9698996655518393,0.05078760212717072
0.9832775919732439,0.04718087720947434
0.9966555183946486,0.04379892113323057
1.0100334448160533,0.04063028922742321
1.023411371237458,0.03766391958473466
1.0367892976588626,0.034889135876439714
1.0501672240802673,0.03229564863428863
1.063545150501672,0.02987355510596452
1.0769230769230766,0.027613337789765414
1.0903010033444818,0.025505861752708487
1.1036789297658864,0.02354237083433953
1.1170568561872911,0.021714482836193382
1.1304347826086958,0.020014183794144567
1.1438127090301005,0.01843382142784773
1.1571906354515051,0.016966097858148132
1.1705685618729098,0.015604061679778389
1.1839464882943145,0.014341099472894357
1.1973244147157192,0.013170926833076864
1.2107023411371238,0.012087578995375922
1.2240802675585285,0.011085401123833554
1.2374581939799332,0.010159038333724201
1.2508361204013378,0.009303425509527898
1.2642140468227425,0.008513776977429837
1.2775919732441472,0.007785576086944963
1.2909698996655519,0.007114564752124011
1.3043478260869565,0.0064967329987259265
1.3177257525083612,0.0059283085597630755
1.3311036789297659,0.005405746557953983
1.3444816053511706,0.004925719309870103
1.3578595317725752,0.0044851062829498155
1.37123745819398,0.004080984233084807
1.3846153846153846,0.0037106175471705877
1.3979933110367893,0.003371448811859944
1.411371237458194,0.0030610896267711974
1.4247491638795986,0.0027773116775856913
1.4381270903010033,0.0025180380818226387
1.451505016722408,0.002281335017605301
1.4648829431438126,0.002065403643429658
1.4782608695652173,0.0018685723148137111
1.491638795986622,0.0016892891017393672
1.5050167224080266,0.0015261146089963142
1.5183946488294313,0.0013777150998936277
1.531772575250836,0.0012428559223153098
1.5451505016722407,0.0011203952347547993
1.5585284280936453,0.0010092780287647137
1.57190635451505,0.000908530443195189
1.5852842809364547,0.0008172543646604408
1.5986622073578594,0.0007346223078615914
1.612040133779264,0.0006598725686973397
1.6254180602006687,0.0005923046425054099
1.6387959866220734,0.0005312748992897932
1.652173913043478,0.0004761925073943791
1.6655518394648827,0.0004265155967755724
1.6789297658862874,0.00038174765279804375
1.692307692307692,0.00034143413132199646
1.7056856187290967,0.0003051592857607686
1.7190635451505014,0.0002725431967578517
1.732441471571906,0.00024323899515642456
1.7458193979933108,0.00021693026900649126
1.7591973244147154,0.0001933286454691252
1.7725752508361206,0.0001721715386289717
1.7859531772575252,0.00015322005441011818
1.79933110367893,0.00013625704400211047
1.8127090301003346,0.00012108529743799449
1.8260869565217392,0.00010752586922077272
1.839464882943144,9.541652816497021e-05
1.8528428093645486,8.46103239026511e-05
1.8662207357859533,7.497426279519438e-05
1.879598662207358,6.63880862905542e-05
1.8929765886287626,5.8743145068116235e-05
1.9063545150501673,5.1941362617288874e-05
1.919732441471572,4.589428219963691e-05
1.9331103678929766,4.0522191445865585e-05
1.9464882943143813,3.575331913671439e-05
1.959866220735786,3.1523099009455985e-05
1.9732441471571907,2.777349571804009e-05
1.9866220735785953,2.4452388353967226e-05
2.0,2.1513007205902588e-05


==> img/rts_visual.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$\mathcal{X}$},
    % ylabel shift=-0.1cm,
    ymin=0, ymax=3,
    xmin=-2., xmax=2,
    grid=major,
    clip marker paths=true,
    extra y ticks={1.5},
    extra y tick style={%
        grid=major,
        ticklabel pos=right,
    },
    extra y tick labels={
        $L_1$,
    },
]
\addplot [tabblue, name path=rnd] table [
    x=xss, 
    y=density_ratio, 
    col sep=comma,
    ] {gauss_width_fn_illustration.csv};
\addlegendentry{$r(Y_1 \mid X)$};

\addplot +[mark=none, black, dashed, semithick, name path=levelset] coordinates {(-2, 1.5) (2, 1.5)};
% \addplot +[mark=none, tabred] coordinates {(-0.08144373, 1.5) (0.88144374, 1.5)};
\addplot +[mark=none, tabgreen, dashed, thick] coordinates {(0.70785, 1.5) (0.70785, 0)};
\addplot +[mark=none, tabgreen, dashed, thick] coordinates {(-0.10784928, 1.5) (-0.10784928, 0)};
% \addplot +[mark=none, tabgreen] coordinates {(-0.08144373, 0) (0.88144374, 0)};
\draw [decorate,decoration={brace,amplitude=5pt,raise=0ex}]
  (-0.08,0.05) -- (0.68,0.05) node[midway,yshift=1.1em]{\footnotesize{$w_{Y_1}(L_1)$}};
\path[name path=yaxis] (0, \pgfkeysvalueof{/pgfplots/ymin}) -- (0, \pgfkeysvalueof{/pgfplots/ymax});
\addplot[tabgreen, opacity=0.3] fill between[of=levelset and rnd, soft clip={domain=-0.10784928:0.70785}];
\node[circle, fill=tabred, inner sep=1.5pt, label={[tabred]above:\small{$(x, L_1)$}}] at (-0.5, 1.5) {};
\end{axis}%
\node[circle, fill=tabred, inner sep=1.5pt, label={[tabred]below:$x$}] at (1.28,0) {};
\end{tikzpicture}%

% SECOND IMAGE
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$\XSpace$},
    % ylabel shift=-0.1cm,
    ymin=0, ymax=3,
    xmin=-2., xmax=2,
    grid=major,
    clip marker paths=true,
    extra y ticks={1.1},
    extra y tick style={%
        grid=major,
        ticklabel pos=right,
    },
    extra y tick labels={
        $L_2$,
    },
]
\addplot [tabblue, name path=rnd] table [
    x=xss, 
    y=density_ratio, 
    col sep=comma,
    ] {gauss_width_fn_illustration2.csv};
\addlegendentry{$r(Y_2 \mid X)$};

\addplot +[mark=none, black, dashed, semithick, name path=levelset] coordinates {(-2, 1.1) (2, 1.1)};
% \addplot +[mark=none, tabred] coordinates {(-0.08144373, 1.5) (0.88144374, 1.5)};
\addplot +[mark=none, tabgreen, dashed, thick] coordinates {(-0.98217, 1.1) (-0.98217, 0)};
\addplot +[mark=none, tabgreen, dashed, thick] coordinates {(0.18217, 1.1) (0.18217, 0)};
% \addplot +[mark=none, tabgreen] coordinates {(-0.08144373, 0) (0.88144374, 0)};
\draw [decorate,decoration={brace,amplitude=5pt,raise=0ex}]
  (-0.96,0.05) -- (0.16,0.05) node[midway,yshift=1.1em]{\footnotesize{$w_{Y_2}(L_2)$}};
\path[name path=yaxis] (0, \pgfkeysvalueof{/pgfplots/ymin}) -- (0, \pgfkeysvalueof{/pgfplots/ymax});
\addplot[tabgreen, opacity=0.3] fill between[of=levelset and rnd, soft clip={domain=-0.98217:0.18217}];
\node[circle, fill=tabred, inner sep=1.5pt, label={[tabred]above:\small{$(x, L_2)$}}] at (-0.5, 1.1) {};
\end{axis}%
\node[circle, fill=tabred, inner sep=1.5pt, label={[tabred]below:$x$}] at (1.28,0) {};
\end{tikzpicture}%

==> img/singular_ring_toss.tikz <==
\begin{tikzpicture}[x=1mm, y=1mm, scale=0.6]

% Labels
% sets
\node[] at (23, -5) {$\XSpace$};
\node[] at (82, -5) {$\YSpace$};

\node[tabred] at (24, -40) {$X$};
\node[tabgreen] at (83, -20) {$\tilde{Y}_1$};
\node[tabgreen] at (93, -60) {$\tilde{Y}_2$};
\node[tabgreen] at (85, -46) {$\tilde{Y}_3$};
\node[tabblue] at (79, -34) {$\tilde{Y}_4$};

% Draw stuff

% Dots
\fill[tabred]       (20, -43) circle[radius=1mm];
\fill[tabgreen]  (85, -15) circle[radius=1mm];
\fill[tabgreen]  (81, -48) circle[radius=1mm];
\fill[tabgreen]  (88, -62) circle[radius=1mm];
\fill[tabblue]   (78, -29) circle[radius=1mm];

% Two vertical ellipses (black)
\draw[black, line width=1pt]
  (23, -37.5) ellipse [x radius=22mm, y radius=37mm];
\draw[black, line width=1pt]
  (82, -37.5) ellipse [x radius=22mm, y radius=37mm];

% Green closed curve (path2)
\draw[tabgreen, line width=1pt, fill=tabgreen, fill opacity=0.1]
  (11, -20)
  .. controls (11, -20) and (10, -8)
  .. (24, -12)
  .. controls (36, -16) and (41, -25)
  .. (38, -30)
  .. controls (36, -33) and (25, -37)
  .. (20, -36)
  .. controls (14, -34) and (12, -29)
  .. (11, -20)
  -- cycle;

% Blue closed curve (path3)
\draw[tabblue, line width=1pt, fill=tabblue, fill opacity=0.1]
  (10, -37)
  .. controls (10, -30) and (24, -27)
  .. (30, -31)
  .. controls (37, -35) and (38, -42)
  .. (31, -46)
  .. controls (24, -50) and (10, -47)
  .. (10, -37)
  -- cycle;

% Green open curve (path4)
\draw[tabgreen, line width=1pt, fill=tabgreen, fill opacity=0.1]
  (25, -69)
  .. controls (33, -69) and (35, -52)
  .. (31, -47)
  .. controls (28, -44) and (23, -44)
  .. (21, -47)
  .. controls (15, -56) and (15, -69)
  .. (25, -69);

% Green open curve (path5, 5 segments)
\draw[tabgreen, line width=1pt, fill=tabgreen, fill opacity=0.1]
  (16, -63)
  .. controls (32, -67) and (42, -60)
  .. (34, -57)
  .. controls (27, -54) and (15, -56)
  .. (13, -47)
  .. controls (11, -39) and (24, -26)
  .. (17, -20)
  .. controls (11, -14) and (5, -24)
  .. (5.7, -33)
  .. controls (6, -33) and (5, -60)
  .. (16, -63);

% Arrows
\tikzset{myarrow/.style={-{Stealth[length=2mm, width=1.5mm]}, line width=0.8pt}}

\draw[myarrow, tabgreen]
  (32, -16)
  .. controls (32, -16) and (40, -10)
  .. (56, -10)
  .. controls (71, -10) and (82, -15)
  .. (84, -15);

\draw[myarrow, tabgreen]
  (36, -61)
  .. controls (36, -61) and (43, -71)
  .. (57, -71)
  .. controls (70, -71) and (85, -63)
  .. (87, -62);

\draw[myarrow, tabgreen]
  (33, -53)
  .. controls (32, -53) and (42, -54)
  .. (51, -54)
  .. controls (60, -54) and (78, -49)
  .. (80, -48);

\draw[myarrow, tabblue]
  (35.7, -39)
  .. controls (35, -39) and (52, -39)
  .. (58, -38)
  .. controls (63, -37) and (76, -30)
  .. (77, -29.5);

\end{tikzpicture}

==> img/width_function.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$x$},
    % ylabel shift=-0.1cm,
    ymin=0, ymax=3,
    xmin=-2., xmax=2,
    grid=major,
    clip marker paths=true,
    extra y ticks={1.5},
    extra y tick style={%
        grid=major,
        ticklabel pos=right,
    },
    extra y tick labels={
        $\ell$,
    },
]
\addplot [tabblue] table [
    x=xss, 
    y=density_ratio, 
    col sep=comma,
    ] {gauss_width_fn_illustration.csv};
\addlegendentry{$\frac{dP}{dQ}(x)$};

\addplot +[mark=none, black, dashed, thick] coordinates {(-2, 1.5) (2, 1.5)};
\addplot +[mark=none, tabred] coordinates {(-0.08144373, 1.5) (0.88144374, 1.5)};
\end{axis}%
\end{tikzpicture}%
%
% \hspace{6mm}%
%
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$\ell$},
    xlabel shift=-0.6mm,
    % ylabel shift=-0.1cm,
    % ymin=-1, ymax=30,
    xmin=0, xmax=3,
    ymin=0, ymax=1,
    grid=major,
    clip marker paths=true,
]
\addplot [tabblue, name path=widthfn] table [
    x=hss, 
    y=width_fn, 
    col sep=comma,
    ] {gauss_width_fn_illustration.csv};
\addlegendentry{$w(\ell)$};

\addplot +[mark=none, black, dashed, semithick] coordinates {(1.5, 0) (1.5, 1)};
\addplot +[mark=none, tabred] coordinates {(1.5, 0) (1.5, 0.343416)};
\path[name path=xaxis] (\pgfkeysvalueof{/pgfplots/xmin}, 0) -- (\pgfkeysvalueof{/pgfplots/xmax},0);
\addplot[tabred, opacity=0.3] fill between[of=widthfn and xaxis, soft clip={domain=1.5:2.123673}];
\end{axis};
\end{tikzpicture}%

